Consistency in Drift-ordered Fluid Equations

We address several concerns related to the derivation of drift-ordered fluid equations. Starting from a fully Galilean invariant fluid system, we show how consistent sets of perturbative drift-fluid equations in the case of a isothermal collisionless fluid can be obtained. Treating all the dynamical fields on equal footing in the singular-drift expansion, we show under what conditions a set of perturbative equations can have a non-trivial quasi-neutral limit. We give a suitable perturbative setup where we provide the full set of perturbative equations for obtaining the first-order corrected fields and show that all the constants of motion are preserved at each order. With the dynamical field variables under perturbative control, we subsequently provide a quantitative analysis by means of numerical simulations. With direct access to first-order corrections the convergence properties are addressed for different regimes of parameter space and the validity of the first-order approximation is discussed in the three settings: cold ions, hot ions and finite charge density.

==> figures/lambdatau0.txt <==
time1 time5 time10 time50 time100 rho2_rho1_1 rho2_rho1_5 rho2_rho1_10 rho2_rho1_50 rho2_rho1_100
0 0 0 0 0 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00
146.5 200 266.5 800 1466.5 7.04E-04 9.26E-04 1.23E-03 3.67E-03 6.72E-03
293 400 533 1600 2933 1.39E-03 1.85E-03 2.45E-03 7.33E-03 1.34E-02
439.5 600 799.5 2400 4399.5 2.08E-03 2.77E-03 3.68E-03 1.10E-02 2.00E-02
586 800 1066 3200 5866 2.77E-03 3.69E-03 4.90E-03 1.46E-02 2.66E-02
732.5 1000 1332.5 4000 7332.5 3.46E-03 4.61E-03 6.12E-03 1.82E-02 3.31E-02
879 1200 1599 4800 8799 4.15E-03 5.53E-03 7.34E-03 2.18E-02 3.96E-02
1025.5 1400 1865.5 5600 10265.5 4.85E-03 6.45E-03 8.56E-03 2.54E-02 4.62E-02
1172 1600 2132 6400 11732 5.55E-03 7.37E-03 9.77E-03 2.90E-02 5.34E-02
1318.5 1800 2398.5 7200 13198.5 6.27E-03 8.29E-03 1.10E-02 3.27E-02 6.17E-02
1465 2000 2665 8000 14665 7.02E-03 9.21E-03 1.22E-02 3.66E-02 7.24E-02
1611.5 2200 2931.5 8800 16131.5 7.82E-03 1.02E-02 1.34E-02 4.10E-02 8.66E-02
1758 2400 3198 9600 17598 8.69E-03 1.11E-02 1.47E-02 4.62E-02 1.06E-01
1904.5 2600 3464.5 10400 19064.5 9.70E-03 1.21E-02 1.60E-02 5.28E-02 1.29E-01
2051 2800 3731 11200 20531 1.09E-02 1.32E-02 1.74E-02 6.14E-02 1.57E-01
2197.5 3000 3997.5 12000 21997.5 1.25E-02 1.43E-02 1.89E-02 7.26E-02 1.87E-01
2344 3200 4264 12800 23464 1.47E-02 1.57E-02 2.06E-02 8.68E-02 2.18E-01
2490.5 3400 4530.5 13600 24930.5 1.77E-02 1.73E-02 2.27E-02 1.04E-01 2.47E-01
2637 3600 4797 14400 26397 2.18E-02 1.93E-02 2.52E-02 1.24E-01 2.74E-01
2783.5 3800 5063.5 15200 27863.5 2.75E-02 2.18E-02 2.83E-02 1.46E-01 3.01E-01
2930 4000 5330 16000 29330 3.51E-02 2.51E-02 3.23E-02 1.68E-01 3.27E-01
3076.5 4200 5596.5 16800 30796.5 4.48E-02 2.93E-02 3.74E-02 1.91E-01 3.53E-01
3223 4400 5863 17600 32263 5.68E-02 3.47E-02 4.38E-02 2.13E-01 3.77E-01
3369.5 4600 6129.5 18400 33729.5 7.08E-02 4.15E-02 5.17E-02 2.34E-01 4.00E-01
3516 4800 6396 19200 35196 8.65E-02 4.97E-02 6.11E-02 2.54E-01 4.21E-01
3662.5 5000 6662.5 20000 36662.5 1.03E-01 5.94E-02 7.19E-02 2.74E-01 4.39E-01
3809 5200 6929 20800 38129 1.19E-01 7.04E-02 8.41E-02 2.93E-01 4.55E-01
3955.5 5400 7195.5 21600 39595.5 1.34E-01 8.26E-02 9.73E-02 3.12E-01 4.69E-01
4102 5600 7462 22400 41062 1.47E-01 9.56E-02 1.11E-01 3.29E-01 4.82E-01
4248.5 5800 7728.5 23200 42528.5 1.58E-01 1.09E-01 1.25E-01 3.45E-01 4.94E-01
4395 6000 7995 24000 43995 1.68E-01 1.22E-01 1.39E-01 3.59E-01 0.00E+00


==> figures/lambdatau1.txt <==
time_1 time_5 time_10 time_50 time_100 rho2_rho1_1 rho2_rho1_5 rho2_rho1_10 rho2_rho1_50 rho2_rho1_100
0 0 0 0 0 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00
146.5 200 266.5 800 1466.5 4.61E-02 2.74E-02 2.12E-02 1.43E-02 1.33E-02
293 400 533 1600 2933 8.89E-02 5.33E-02 4.14E-02 2.83E-02 2.61E-02
439.5 600 799.5 2400 4399.5 1.32E-01 7.91E-02 6.16E-02 4.23E-02 3.92E-02
586 800 1066 3200 5866 1.75E-01 1.05E-01 8.20E-02 5.67E-02 5.37E-02
732.5 1000 1332.5 4000 7332.5 2.21E-01 1.32E-01 1.03E-01 7.25E-02 7.21E-02
879 1200 1599 4800 8799 2.72E-01 1.60E-01 1.25E-01 9.14E-02 9.87E-02
1025.5 1400 1865.5 5600 10265.5 3.31E-01 1.90E-01 1.48E-01 1.16E-01 1.39E-01
1172 1600 2132 6400 11732 4.05E-01 2.25E-01 1.75E-01 1.51E-01 1.93E-01
1318.5 1800 2398.5 7200 13198.5 5.03E-01 2.66E-01 2.08E-01 2.00E-01 2.54E-01
1465 2000 2665 8000 14665 6.43E-01 3.19E-01 2.49E-01 2.65E-01 3.12E-01
1611.5 2200 2931.5 8800 16131.5 8.45E-01 3.88E-01 3.02E-01 3.45E-01 3.61E-01
1758 2400 3198 9600 17598 1.14E+00 4.81E-01 3.74E-01 4.32E-01 4.00E-01
1904.5 2600 3464.5 10400 19064.5 1.55E+00 6.06E-01 4.69E-01 5.15E-01 4.26E-01
2051 2800 3731 11200 20531 2.10E+00 7.73E-01 5.93E-01 5.91E-01 4.38E-01
2197.5 3000 3997.5 12000 21997.5 2.75E+00 9.86E-01 7.48E-01 6.56E-01 4.39E-01
2344 3200 4264 12800 23464 3.56E+00 1.25E+00 9.31E-01 7.07E-01 4.33E-01
2490.5 3400 4530.5 13600 24930.5 4.35E+00 1.55E+00 1.13E+00 7.41E-01 4.23E-01
2637 3600 4797 14400 26397 5.12E+00 1.87E+00 1.35E+00 7.57E-01 0.00E+00
2783.5 3800 5063.5 15200 27863.5 5.87E+00 2.21E+00 1.56E+00 7.60E-01 0.00E+00
2930 4000 5330 16000 29330 6.44E+00 2.54E+00 1.76E+00 7.54E-01 0.00E+00
3076.5 4200 5596.5 16800 30796.5 6.68E+00 2.83E+00 1.95E+00 7.43E-01 0.00E+00
3223 4400 5863 17600 32263 6.80E+00 3.11E+00 2.10E+00 7.28E-01 0.00E+00
3369.5 4600 6129.5 18400 33729.5 6.84E+00 3.32E+00 2.23E+00 7.12E-01 0.00E+00
3516 4800 6396 19200 35196 0.00E+00 3.49E+00 2.32E+00 6.96E-01 0.00E+00
3662.5 5000 6662.5 20000 36662.5 0.00E+00 3.57E+00 2.37E+00 6.81E-01 0.00E+00
3809 5200 6929 20800 38129 0.00E+00 3.61E+00 2.39E+00 0.00E+00 0.00E+00
3955.5 5400 7195.5 21600 39595.5 0.00E+00 3.61E+00 2.39E+00 0.00E+00 0.00E+00
4102 5600 7462 22400 41062 0.00E+00 3.59E+00 2.38E+00 0.00E+00 0.00E+00
4248.5 5800 7728.5 23200 42528.5 0.00E+00 3.57E+00 2.36E+00 0.00E+00 0.00E+00
4395 6000 7995 24000 43995 0.00E+00 3.53E+00 2.32E+00 0.00E+00 0.00E+00


==> figures/scalingampve.txt <==
time_025 time_05 time_075 time_1 time_2 time_3 time_4 v1ex_v0ex_025 v1ex_v0ex_05 v1ex_v0ex_075 v1ex_v0ex_1 v1ex_v0ex_2 v1ex_v0ex_3 v1ex_v0ex_4 v1ey_v0ey_025 v1ey_v0ey_05 v1ey_v0ey_075 v1ey_v0ey_1 v1ey_v0ey_2 v1ey_v0ey_3 v1ey_v0ey_4
59.4794082 76.7875858 87.0689382 94.0452019 108.5940453 115.1813787 118.9588164 3.277706704 2.512445351 2.19848458 2.023217763 1.728353839 1.620530984 1.566030208 5.552136664 4.251729203 3.717231124 3.418257418 2.912880538 2.72607823 2.630444405
118.9588164 153.5751716 174.1378764 188.0904038 217.1880905 230.3627574 237.9176328 1.637707143 1.255342621 1.098477916 1.01091026 0.863594186 0.809729827 0.782505616 2.77601802 2.126144328 1.859109716 1.709787025 1.457532129 1.364410322 1.316801425
178.4382246 230.3627574 261.2068146 282.1356057 325.7821358 345.5441361 356.8764492 1.090518054 0.835913008 0.731464775 0.673158443 0.575069401 0.539205199 0.521079865 1.850677189 1.417867183 1.240141217 1.140822039 0.973259434 0.911551782 0.880079461
237.9176328 307.1503432 348.2757528 376.1808076 434.3761811 460.7255148 475.8352656 0.816531751 0.625900115 0.547696616 0.504039856 0.430589066 0.403728803 0.390153277 1.388097335 1.064054237 0.931162578 0.856990791 0.732152484 0.686365547 0.663099251
297.397041 383.937929 435.344691 470.2260095 542.9702263 575.9068935 594.794082 0.651826337 0.499652317 0.437224005 0.402370487 0.343716442 0.322257175 0.311408019 1.110688505 0.852181122 0.746406874 0.687501539 0.588759355 0.552778242 0.534590188
356.8764492 460.7255148 522.4136292 564.2712114 651.5642716 691.0882722 713.7528984 0.541762152 0.415287933 0.363399169 0.334425869 0.285648839 0.267789835 0.258756221 0.925942333 0.711441601 0.624006277 0.575490168 0.494700173 0.465553318 0.450931059
416.3558574 537.5131006 609.4825674 658.3164133 760.1583168 806.2696509 832.7117148 0.46292242 0.354859105 0.310520981 0.285760942 0.244063729 0.228788092 0.221059134 0.794226749 0.611524786 0.537490303 0.496646347 0.429329416 0.40541305 0.393546846
475.8352656 614.3006864 696.5515056 752.3616152 868.7523621 921.4510296 951.6705312 0.403599984 0.309396063 0.27074789 0.249167601 0.212838368 0.199541606 0.192820837 0.695734663 0.537297749 0.473662661 0.438861581 0.382399642 0.362811528 0.353254019
535.3146738 691.0882722 783.6204438 846.4068171 977.3464074 1036.632408 1070.629348 0.357291463 0.273922796 0.239736989 0.220663702 0.188631898 0.176968943 0.171103027 0.6194758 0.480377363 0.425226364 0.395450882 0.348285598 0.332522578 0.325039313
594.794082 767.875858 870.689382 940.452019 1085.940453 1151.813787 1189.588164 0.320098945 0.24546191 0.214901873 0.197892459 0.169525143 0.159349483 0.154301436 0.558864942 0.435758002 0.387832546 0.362441723 0.323667001 0.311486244 0.30598466
654.2734902 844.6634438 957.7583202 1034.497221 1194.534498 1266.995166 1308.54698 0.289543299 0.222130493 0.194623212 0.179397374 0.154407383 0.145748149 0.141590396 0.50972064 0.400268281 0.358736246 0.337335189 0.306481381 0.297821518 0.294310149
713.7528984 921.4510296 1044.827258 1128.542423 1303.128543 1382.176544 1427.505797 0.263976769 0.202689435 0.177855415 0.164262602 0.142666121 0.135717381 0.13262544 0.469265698 0.371808955 0.336131927 0.318490794 0.29539989 0.290339058 0.288912281
773.2323066 998.2386154 1131.896197 1222.587625 1411.722588 1497.357923 1546.464613 0.242261418 0.186299558 0.163915525 0.151917366 0.13400693 0.129104527 0.12733658 0.435577098 0.34894242 0.318786878 0.304796964 0.289546834 0.288277918 0.289106819
832.7117148 1075.026201 1218.965135 1316.632827 1520.316634 1612.539302 1665.42343 0.223590609 0.172385336 0.152362424 0.142022538 0.128322889 0.125895268 0.125749867 0.40729531 0.330651963 0.305831937 0.295480125 0.288336786 0.291155431 0.294475618
892.191123 1151.813787 1306.034073 1410.678028 1628.910679 1727.720681 1784.382246 0.207379138 0.160551151 0.142921768 0.134393224 0.125585584 0.126078403 0.127841261 0.383425284 0.316199731 0.296648455 0.289987319 0.291376603 0.298660985 0.304745878
951.6705312 1228.601373 1393.103011 1504.72323 1737.504724 1842.902059 1903.341062 0.193195871 0.150528829 0.135433412 0.12893955 0.125753986 0.129556592 0.133456587 0.363226882 0.305043592 0.290779703 0.287921153 0.298395616 0.310557864 0.319630265
1011.149939 1305.388959 1480.171949 1598.768432 1846.098769 1958.083438 2022.299879 0.180719729 0.142142412 0.129811004 0.12561578 0.128720074 0.136122681 0.142308621 0.346136615 0.296773049 0.287889625 0.288991713 0.30917827 0.326541229 0.338620072
1070.629348 1382.176544 1567.240888 1692.813634 1954.692815 2073.264817 2141.258695 0.16971018 0.135281776 0.126006855 0.124377735 0.134301236 0.145488573 0.154020698 0.331718448 0.291076334 0.28772007 0.292978381 0.323490638 0.346084536 0.360884601
1130.108756 1458.96413 1654.309826 1786.858836 2063.28686 2188.446195 2260.217512 0.159988428 0.129880532 0.12398183 0.125154704 0.142268201 0.157332105 0 0.319636973 0.287709228 0.290077041 0.299710038 0.340968972 0.368307903 0
1189.588164 1535.751716 1741.378764 1880.904038 2171.880905 2303.627574 2379.176328 0.151422074 0.125897664 0.123683306 0.127838881 0.152382267 0.171376497 0 0.309619389 0.286481204 0.294803205 0.309033948 0.361035192 0.392191728 0
1249.067572 1612.539302 1828.447702 1974.94924 2280.474951 2418.808953 2498.135144 0.143915012 0.1233008 0.125033943 0.132292693 0.164423469 0 0 0.301453268 0.287243306 0.301767192 0.320790305 0.382849123 0 0
1308.54698 1689.326888 1915.51664 2068.994442 2389.068996 2533.990331 2617.093961 0.137399065 0.12205303 0.127931521 0.138366655 0.178239326 0 0 0.294959727 0.289870827 0.310845275 0.334779706 0.405336664 0 0
1368.026389 1766.114473 2002.585579 2163.039644 2497.663041 2649.17171 2736.052777 0.13182694 0.12210468 0.13225816 0.145918697 0.193815386 0 0 0.290000128 0.294258112 0.321907612 0.35073062 0.427258372 0 0
1427.505797 1842.902059 2089.654517 2257.084846 2606.257086 2764.353089 2855.011594 0.127166125 0.123390451 0.137893613 0.154827111 0 0 0 0.28645596 0.300315093 0.334793815 0.368261212 0 0 0
1486.985205 1919.689645 2176.723455 2351.130047 2714.851132 2879.534468 2973.97041 0.123393073 0.125831534 0.144727776 0.164997428 0 0 0 0.284224365 0.307956902 0.349299195 0.38688499 0 0 0
1546.464613 1996.477231 2263.792393 2445.175249 2823.445177 2994.715846 3092.929226 0.120488533 0.129341396 0.152668922 0.176363179 0 0 0 0.283224842 0.317091737 0.365153379 0.406033442 0 0 0
1605.944021 2073.264817 2350.861332 2539.220451 2932.039222 3109.897225 3211.888043 0.118432871 0.133833193 0.161646997 0.188900182 0 0 0 0.283388075 0.327622606 0.38202184 0.4250532 0 0 0
1665.42343 2150.052402 2437.93027 2633.265653 3040.633267 3225.078604 3330.846859 0.11720243 0.139226574 0.171613641 0.202643227 0 0 0 0.284651454 0.339431729 0.399489091 0.443255543 0 0 0
1724.902838 2226.839988 2524.999208 2727.310855 3149.227313 3340.259982 3449.805676 0.116767783 0.145452656 0.182540945 0.217644215 0 0 0 0.286961312 0.352373612 0.417090765 0.460114383 0 0 0
1784.382246 2303.627574 2612.068146 2821.356057 3257.821358 3455.441361 3568.764492 0.117092795 0.152456844 0.194433646 0.234034667 0 0 0 0.290270692 0.366266392 0.434327359 0.475476984 0 0 0


==> figures/scalingampvi.txt <==
time v1ix_v0ix_025 v1ix_v0ix_05 v1ix_v0ix_075 v1ix_v0ix_1 v1ix_v0ix_2 v1ix_v0ix_3 v1ix_v0ix_4 v1iy_v0iy_025 v1iy_v0iy_05 v1iy_v0iy_075 v1iy_v0iy_1 v1iy_v0iy_2 v1iy_v0iy_3 v1iy_v0iy_4
133 0.004437279 0.004441467 0.004444712 0.004447648 0.004457284 0.004464706 0.004470722 0.01273607 0.01272399 0.0127137 0.01270447 0.01267473 0.01265221 0.01263406
266 0.002252627 0.002256436 0.002258074 0.002259228 0.002262041 0.002263814 0.002265236 0.006368329 0.006364192 0.006360182 0.006356448 0.006343853 0.006334042 0.006326146
399 0.001610982 0.001617766 0.001619474 0.001620029 0.00161853 0.001615912 0.001613597 0.004260381 0.004259206 0.004257156 0.004255014 0.004247295 0.00424116 0.004236319
532 0.001415301 0.001425837 0.001428072 0.001428255 0.00142252 0.001415163 0.001408563 0.003233743 0.003233424 0.003231427 0.003229287 0.003221443 0.003215426 0.003210878
665 0.001426453 0.001440021 0.00144268 0.001442535 0.00143313 0.001421447 0.001410872 0.002656991 0.002655799 0.002652273 0.002648803 0.00263696 0.00262843 0.00262226
798 0.001542069 0.001557704 0.001560789 0.001560498 0.001548618 0.001533992 0.001520422 0.002321338 0.002317555 0.002311194 0.002305244 0.002286163 0.002273141 0.002263915
931 0.001710571 0.001727722 0.001731283 0.001730956 0.001718574 0.001702878 0.001687701 0.002136279 0.002128575 0.00211834 0.002108975 0.00208076 0.002062314 0.00204943
1064 0.001906413 0.001924913 0.00192889 0.001929107 0.001919056 0.001904719 0.001889902 0.002053751 0.00204121 0.002026382 0.002013401 0.001976311 0.001953191 0.001937618
1197 0.002117421 0.002136613 0.002141513 0.002143047 0.00213928 0.002129887 0.002118122 0.002043715 0.002025564 0.002006298 0.001990163 0.001947189 0.001922767 0.001907586
1330 0.002336585 0.002356527 0.002363208 0.00236721 0.002375294 0.00237583 0.002370958 0.002084853 0.002061185 0.002038383 0.002020304 0.001977666 0.001958323 0.001949335
1463 0.002560637 0.002581644 0.002591125 0.002599172 0.002626703 0.002644113 0.002651619 0.002162318 0.002133767 0.002108839 0.002090765 0.002058063 0.002053753 0.002060025
1596 0.002787388 0.002810148 0.002823962 0.00283815 0.002895353 0.002939294 0.002967087 0.002265303 0.002233039 0.002208039 0.002192632 0.002183292 0.002208325 0.002243038
1729 0.003015879 0.003041276 0.003061445 0.003084418 0.003184852 0.003268783 0.003328468 0.002386503 0.002352035 0.002329625 0.002320215 0.002352179 0.002426523 0.002508444
1862 0.003245543 0.003274624 0.003303675 0.003338947 0.003500552 0.003643456 0.003752441 0.002520896 0.002485955 0.002469326 0.002470227 0.002567178 0.002718527 0.002874323
1995 0.003475848 0.00351012 0.00355131 0.003603299 0.003849908 0.004078996 0.004264054 0.002664847 0.00263162 0.002624704 0.002641225 0.002834371 0.003100968 0.003368337
2128 0.003706494 0.003748014 0.003805365 0.003879649 0.004243189 0.004598081 0.004900981 0.002815886 0.002787074 0.002794548 0.002833275 0.003163641 0.003597472 0.004028324
2261 0.00393732 0.003988694 0.004067209 0.004170868 0.004694544 0.00523327 0.005718486 0.002972341 0.002951118 0.002978593 0.003047733 0.003568778 0.004238042 0.00489977
2394 0.004168387 0.004232616 0.004338627 0.004480694 0.005223353 0.006029387 0.006790611 0.003133142 0.003123026 0.003177372 0.003287188 0.004067161 0.005055538 0.006026859
2527 0.004399607 0.004480583 0.004621922 0.004813969 0.005855425 0.007042044 0 0.003297448 0.003302664 0.003392145 0.003555469 0.004678437 0.006076857 0
2660 0.004631062 0.004733548 0.004920025 0.005176939 0.006622843 0.008329303 0 0.003464757 0.003490196 0.003624895 0.0038577 0.005421355 0.007311378 0
2793 0.00486286 0.004992732 0.005236637 0.005577569 0.007560695 0 0 0.003634733 0.003686114 0.003878354 0.004200289 0.006308635 0 0
2926 0.005095132 0.005259645 0.005576402 0.006025812 0.008700066 0 0 0.003807157 0.003891226 0.004156076 0.004590857 0.007342503 0 0
3059 0.005328104 0.005536159 0.005945065 0.006533664 0.01006112 0 0 0.003981951 0.004106674 0.004462457 0.005037957 0.008515157 0 0
3192 0.005562026 0.005824563 0.006349586 0.007114724 0 0 0 0.004159087 0.004333971 0.004802759 0.005550637 0 0 0
3325 0.005797287 0.006127627 0.006798131 0.007782741 0 0 0 0.004338661 0.004575035 0.005183059 0.006137611 0 0 0
3458 0.006034295 0.006448669 0.007299803 0.0085493 0 0 0 0.0045208 0.004832248 0.005610126 0.006806744 0 0 0
3591 0.00627355 0.006791585 0.007863976 0.009421182 0 0 0 0.004705696 0.005108482 0.006091274 0.00756475 0 0 0
3724 0.006515723 0.007160866 0.008499028 0.01039695 0 0 0 0.004893663 0.005407154 0.006634084 0.008416243 0 0 0
3857 0.006761567 0.007561533 0.009210726 0.01146934 0 0 0 0.005085065 0.005732267 0.007246149 0.00935769 0 0 0
3990 0.007011964 0.007998962 0.01000055 0.01263253 0 0 0 0.005280372 0.006088433 0.007934634 0.01037093 0 0 0


==> figures/scalingve.txt <==
time10 time20 time30 time40 time50 time60 time70 v1ex_v0ex_10 v1ex_v0ex_20 v1ex_v0ex_30 v1ex_v0ex_40 v1ex_v0ex_50 v1ex_v0ex_60 v1ex_v0ex_70 v1ey_v0ey_10 v1ey_v0ey_20 v1ey_v0ey_30 v1ey_v0ey_40 v1ey_v0ey_50 v1ey_v0ey_60 v1ey_v0ey_70 Oe1_O0_10 Oe1_O0_20 Oe1_O0_30 Oe1_O0_40 Oe1_O0_50 Oe1_O0_60 Oe1_O0_70
42.05829288 29.7397041 24.28236672 21.02914644 18.80904038 17.17022617 15.8965405 180.9329102 255.9073363 313.4307829 361.9241961 404.6471588 443.2708449 478.7880708 305.7974359 432.4158343 529.5720726 611.4764761 683.6336645 748.8673564 808.8542999 309.8444872 438.1580568 536.6150179 619.6159258 692.7401392 758.8494288 819.6445369
84.11658576 59.4794082 48.56473343 42.05829288 37.61808076 34.34045234 31.79308101 90.37963478 127.8562203 156.6037382 180.8372513 202.1862239 221.4869322 239.2347353 153.190027 216.3711501 264.916586 305.8560013 341.9289087 374.5433611 404.5360831 155.2900639 219.1980767 268.3593509 309.827569 346.3702464 379.4112364 409.7982563
126.1748786 89.2191123 72.84710015 63.08743932 56.42712114 51.5106785 47.68962151 60.15335162 85.12746567 104.277228 120.4182684 134.6373738 147.4918813 159.3117823 102.7843962 144.5469473 176.8204517 204.0764504 228.1066372 249.8394941 269.8297192 104.6680385 146.5345434 179.12483 206.6877328 231.0011788 252.9965952 273.2312442
168.2331715 118.9588164 97.12946686 84.11658576 75.23616152 68.68090467 63.58616202 45.01084829 63.72695349 78.07445469 90.16539047 100.8157493 110.4432325 119.2964249 78.29549667 108.9081381 132.9348938 153.3031732 171.2881325 187.5665695 202.5453525 80.92562624 110.7366156 134.8156635 155.3333555 173.4808706 189.9191745 205.0537429
210.2914644 148.6985205 121.4118336 105.1457322 94.0452019 85.85113084 79.48270252 35.93435245 50.85838228 62.320256 71.97824621 80.4846616 88.1734233 95.24328577 64.57892758 87.88883074 106.8129643 122.984014 137.3081161 150.2934425 162.2529769 69.18883271 90.02731671 108.6538051 124.8163642 139.1989196 152.2616927 164.3057223
252.3497573 178.4382246 145.6942003 126.1748786 112.8542423 103.021357 95.37924302 29.98987129 42.26338419 51.79149482 59.82396878 66.89831191 73.29233684 79.17154866 56.67307531 74.33405499 89.65747225 102.9468108 114.7864116 125.5501913 135.4800234 65.29249553 77.29112073 91.76171277 104.8375999 116.6252427 127.3901682 137.3424287
294.4080502 208.1779287 169.976567 147.2040251 131.6632827 120.1915832 111.2757835 26.04338039 36.13092304 44.25329881 51.11859785 57.16675483 62.63404159 67.66036168 52.51622971 65.20517331 77.71394371 88.84279946 98.85388156 107.9986054 116.4577211 68.53860517 69.66702335 80.40446645 91.01212194 100.8281237 109.8897057 118.3107557
336.466343 237.9176328 194.2589337 168.2331715 150.472323 137.3618093 127.172324 23.68217091 31.57936195 38.59488661 44.57243011 49.84643188 54.61557179 59.00017741 51.12473267 59.00509346 69.11820498 78.50594624 87.08196787 94.97376237 102.3046127 79.972579 65.96615196 72.80481597 81.1918584 89.3634479 97.06145532 104.2853217
378.5246359 267.6573369 218.5413004 189.262318 169.2813634 154.5320355 143.0688645 22.79407685 28.15281138 34.20877914 39.47357361 44.13725173 48.35899958 52.24222338 51.98272184 54.92060225 62.84574102 70.74040424 78.12646049 85.00005566 91.42418375 102.1273382 65.8213442 68.08498114 74.23889526 80.90574369 87.42562767 93.65028508
420.5829288 297.397041 242.8236672 210.2914644 188.0904038 171.7022617 158.965405 23.3149356 25.62015134 30.74465305 35.40005402 39.5619173 43.33961316 46.81782176 54.77839665 52.47818992 58.29104455 64.83554641 71.18691454 77.19537454 82.86121937 139.3331476 69.35576269 65.84402907 69.53671487 74.69911392 80.11870237 85.45394513
462.6412217 327.1367451 267.1060339 231.3206108 206.8994442 188.8724879 174.8619455 25.1041523 23.87762829 27.9972767 32.09155264 35.82061532 39.22511057 42.36679042 59.2240847 51.38904593 55.07651563 60.34435319 65.75668801 71.00154465 76.01014508 197.2290757 77.06554619 65.96841687 66.76529473 70.30833436 74.62340376 79.11181113
504.6995146 356.8764492 291.3884006 252.3497573 225.7084846 206.042714 190.758486 27.9579814 22.88767628 25.85031382 29.384137 32.71924498 35.79752031 38.65135058 64.85445683 51.47025992 52.95715797 56.9733652 61.50238006 66.04954815 70.47036805 279.5958784 89.82696502 68.54211039 65.78777146 67.49122094 70.62741446 74.25842998
546.7578074 386.6161533 315.6707673 273.3789037 244.5175249 223.2129402 206.6550266 31.65288149 22.63267508 24.24346016 27.17585526 30.12875929 32.90997885 35.50810252 70.85664957 52.60090533 51.76898342 54.52373843 58.19630231 62.08655667 65.96604146 382.7655981 108.9290677 73.8175002 66.59453174 66.12862618 67.94947886 70.66715049
588.8161003 416.3558574 339.953134 294.4080502 263.3265653 240.3831664 222.5515671 35.94728617 23.08239308 23.15009639 25.40573872 27.96536609 30.46070418 32.82459916 76.11232342 54.69234443 51.39943501 52.85709162 55.6779415 58.93363839 62.30096855 493.6259455 136.2386131 82.22986142 69.2746253 66.18802315 66.4938568 68.20209905
630.8743932 446.0955615 364.2355007 315.4371966 282.1356057 257.5533925 238.4481076 40.58818162 24.18361183 22.55822739 24.04089968 26.17461817 28.3823064 30.52119044 79.78960962 57.6595172 51.77029796 51.8745087 53.83274636 56.46159058 59.33517609 595.1577952 174.0913979 94.3638331 74.0165239 67.70229232 66.22522667 66.78831094
672.9326861 475.8352656 388.5178675 336.466343 300.9446461 274.7236187 254.3446481 45.22449176 25.86898099 22.45651531 23.06540027 24.72469571 26.6283097 28.54223848 82.18753314 61.38731084 52.82439002 51.50490169 52.57657116 54.57560261 56.96265925 679.2182821 224.7785868 110.9244985 81.12987776 70.76653955 67.15567219 66.3941604
714.990979 505.5749697 412.8002342 357.4954895 319.7536865 291.8938449 270.2411886 49.20987868 28.07177627 22.82409192 22.47089207 23.59686039 25.16896957 26.84908958 85.16614572 65.69415665 54.51668841 51.69640922 51.84648341 53.2045665 55.10552499 743.1021095 289.8000448 132.9979914 91.00453247 75.54905627 69.33910528 67.02433273
757.0492718 535.3146738 437.0826009 378.5246359 338.5627268 309.064071 286.1377291 0 30.73278661 23.62924408 22.24927965 22.78227338 23.98755473 25.41714594 0 70.31244201 56.80364917 52.40956608 51.59616761 52.29457033 53.70286446 0 369.0742 161.919057 103.9885916 82.31323974 72.87637843 68.71162501
799.1075647 565.0543779 461.3649676 399.5537824 357.3717672 326.2342972 302.0342696 0 33.80102965 24.83434325 22.38841987 22.27457071 23.07337574 24.22942337 0 74.8935192 59.63236232 53.61376141 51.78956131 51.80378588 52.70841035 0 460.4505813 199.0355856 120.6408927 91.35147861 77.93526928 71.52338836
841.1658576 594.794082 485.6473343 420.5829288 376.1808076 343.4045234 317.9308101 0 37.23804501 26.40077499 22.86858011 22.06774198 22.42132027 23.2759656 0 79.05815108 62.92658487 55.28167314 52.39944091 51.70014485 52.08643728 0 559.8423718 245.5536624 141.8339716 102.8472671 84.75791674 75.57148423
883.2241505 624.5337861 509.929701 441.6120752 394.989848 360.5747495 333.8273506 0 41.01503216 28.29551164 23.6652211 22.15118058 22.02581121 22.55208735 0 82.54230276 66.57918229 57.38471428 53.40353254 51.95901506 51.80766216 0 663.4688278 302.1634178 168.4702159 117.1177426 93.55346192 81.03336821
925.2824434 654.2734902 534.2120678 462.6412217 413.7988884 377.7449757 349.7238911 0 45.06133133 30.49160523 24.7517797 22.51109793 21.88173623 22.05251765 0 85.42790377 70.43586113 59.88721433 54.78203721 52.56041191 51.84982983 0 770.1326692 369.226513 201.4310154 134.8106149 104.3939423 88.12456393
967.3407362 684.0131943 558.4944345 483.6703681 432.6079287 394.9152019 365.6204316 0 49.22918315 32.96933777 26.10270472 23.12840215 21.97887065 21.77374253 0 88.31135815 74.3329619 62.74060071 56.51586304 53.48806888 52.19537042 0 877.1975717 445.7899107 241.5031449 156.6064744 117.4973294 96.95986115
1009.399029 713.7528984 582.7768012 504.6995146 451.4169691 412.085428 381.5169721 0 53.30902334 35.71770001 27.69623968 23.98329425 22.30559553 21.70873404 0 92.0065052 78.05276488 65.87656822 58.58273616 54.72664896 52.82847106 0 981.1490626 531.211954 289.3076758 183.1342924 133.3985597 107.5345746
1051.457322 743.4926025 607.0591679 525.728661 470.2260095 429.2556542 397.4135126 0 57.29432257 38.73964968 29.51568775 25.05597524 22.8470386 21.84870726 0 96.7544825 81.45855851 69.20809098 60.9536652 56.26220939 53.73800418 0 1091.51941 624.0890489 345.1357905 215.0237475 152.6511599 120.0554428
1093.515615 773.2323066 631.3415346 546.7578074 489.0350499 446.4258804 413.3100531 0 61.59651736 42.05096117 31.5489058 26.32876744 23.58646858 22.18370594 0 101.6429743 84.43910036 72.63347014 63.59081994 58.07848366 54.9110852 0 1201.788598 723.6305034 408.6077628 252.8285045 175.7263947 135.0015376
1135.573908 802.9720107 655.6239013 567.7869539 507.8440902 463.5961065 429.2065936 0 65.86731776 45.65081291 33.79159311 27.78682163 24.5080837 22.69908852 0 107.0894993 87.15558515 76.03582792 66.44293514 60.15548717 56.33717221 0 1336.160094 831.2630797 479.9259784 296.9250976 203.0992467 152.8343604
1177.632201 832.7117148 679.906268 588.8161003 526.6531306 480.7663327 445.1031341 0 70.58765726 49.47331387 36.24982127 29.41917763 25.59701169 23.38255609 0 112.6174171 89.98265513 79.29196198 69.44813896 62.46812299 58.00338066 0 1439.168412 944.3246821 559.123325 347.4248961 235.2502757 173.9246353
1219.690494 862.4514189 704.1886348 609.8452468 545.462171 497.9365589 460.9996746 0 76.04250037 53.43219774 38.93345659 31.2194715 26.84070411 24.21946712 0 121.0866587 93.4651847 82.30776294 72.53289229 64.98199902 59.89506898 0 1657.701124 1064.380099 645.8309546 404.221127 272.5382749 198.6372299
1261.748786 892.191123 728.4710015 630.8743932 564.2712114 515.106785 476.8962151 0 84.52247512 57.48507081 41.86552043 33.18664256 28.23033053 25.19810835 0 130.8989722 97.89910834 85.05590872 75.61905984 67.65854035 61.99232467 0 1955.533751 1195.586873 739.7103769 467.7578533 315.0538722 227.3510673


==> figures/scalingvi.txt <==
time10 time20 time30 time40 time50 time60 time70 v1ix_v0ix_10 v1ix_v0ix_20 v1ix_v0ix_30 v1ix_v0ix_40 v1ix_v0ix_50 v1ix_v0ix_60 v1ix_v0ix_70 v1iy_v0iy_10 v1iy_v0iy_20 v1iy_v0iy_30 v1iy_v0iy_40 v1iy_v0iy_50 v1iy_v0iy_60 v1iy_v0iy_70 Oi1_O0_10 Oi1_O0_20 Oi1_O0_30 Oi1_O0_40 Oi1_O0_50 Oi1_O0_60 Oi1_O0_70
42.05829288 29.7397041 24.28236672 21.02914644 18.80904038 17.17022617 15.8965405 0.01429982 0.019959143 0.024384608 0.028131622 0.031437967 0.034430822 0.037189538 0.040274768 0.056840848 0.069588151 0.080347151 0.089837917 0.098420253 0.10631439 0.00380422 0.002562534 0.00195537 0.001543191 0.001251579 0.001076689 0.001020725
84.11658576 59.4794082 48.56473343 42.05829288 37.61808076 34.34045234 31.79308101 0.009059925 0.010692877 0.012564755 0.01428717 0.015860405 0.017312236 0.018657519 0.020595914 0.028568004 0.034862541 0.040198874 0.044922494 0.049194634 0.053127912 0.007706471 0.005348675 0.00428319 0.003611321 0.003125412 0.002749818 0.002443047
126.1748786 89.2191123 72.84710015 63.08743932 56.42712114 51.5106785 47.68962151 0.009916903 0.00900241 0.0094756 0.01024578 0.011080363 0.011913297 0.012717232 0.014853218 0.019435903 0.023437048 0.026910983 0.030009612 0.032827407 0.035424186 0.011640344 0.008099038 0.006545285 0.005590907 0.004928534 0.004422947 0.004007602
168.2331715 118.9588164 97.12946686 84.11658576 75.23616152 68.68090467 63.58616202 0.012275962 0.009601676 0.009004559 0.009031465 0.009312596 0.009705696 0.01014032 0.013104479 0.01532601 0.017976254 0.020421989 0.022662772 0.02471738 0.026630889 0.01567541 0.010862818 0.008796424 0.007545194 0.00668923 0.006041854 0.005530323
210.2914644 148.6985205 121.4118336 105.1457322 94.0452019 85.85113084 79.48270252 0.015090389 0.011077481 0.009683735 0.009126333 0.008944901 0.008962083 0.009094494 0.013237294 0.013429824 0.015034984 0.016753747 0.01840599 0.019969102 0.021443596 0.019931836 0.013653431 0.011047564 0.009493158 0.008435784 0.007645269 0.007019578
252.3497573 178.4382246 145.6942003 126.1748786 112.8542423 103.021357 95.37924302 0.0181325 0.01289764 0.010888724 0.009866306 0.009319667 0.009031797 0.008910429 0.014429473 0.012790309 0.013468498 0.0145781 0.015775552 0.016955921 0.018105323 0.024637305 0.016506654 0.013320613 0.011447445 0.010182338 0.009240938 0.008500466
294.4080502 208.1779287 169.976567 147.2040251 131.6632827 120.1915832 111.2757835 0.021392808 0.014887741 0.012334712 0.010947805 0.010104556 0.009574015 0.00922836 0.016320515 0.012942361 0.012778367 0.013338487 0.014127993 0.014988446 0.015863074 0.030247186 0.019467208 0.015626525 0.013420706 0.011928891 0.010836607 0.009981354
336.466343 237.9176328 194.2589337 168.2331715 150.472323 137.3618093 127.172324 0.024940884 0.016989644 0.013912153 0.012200067 0.011108648 0.010371849 0.009847489 0.018799741 0.013626598 0.012685254 0.01273133 0.013145115 0.013718107 0.014348719 0.037729135 0.022620064 0.017987209 0.015412941 0.013696658 0.012432277 0.011462242
378.5246359 267.6573369 218.5413004 189.262318 169.2813634 154.5320355 143.0688645 0.028922191 0.019185463 0.01557723 0.013553522 0.012247089 0.011324603 0.010650682 0.021924071 0.014686494 0.013013888 0.012585865 0.01265014 0.012951256 0.013361461 0.049138633 0.026081497 0.020441006 0.017443124 0.015478567 0.014043438 0.012943131
420.5829288 297.397041 242.8236672 210.2914644 188.0904038 171.7022617 158.965405 0.033564415 0.021488613 0.017297078 0.014970222 0.013449171 0.012370309 0.011562642 0.025870594 0.016050496 0.013649246 0.012775602 0.01251579 0.012556212 0.012759065 0.068722618 0.030070642 0.023031734 0.019530227 0.017288761 0.015677837 0.014440752
462.6412217 327.1367451 267.1060339 231.3206108 206.8994442 188.8724879 174.8619455 0.039259677 0.023925927 0.019082654 0.016437519 0.014714892 0.013477982 0.0125499 0.030949211 0.01769177 0.014520125 0.013224645 0.012657211 0.012455514 0.012457868 0.10446268 0.034954215 0.025847027 0.021705874 0.019141381 0.017327727 0.01594674
504.6995146 356.8764492 291.3884006 252.3497573 225.7084846 206.042714 190.758486 0.046574025 0.026546599 0.020939433 0.017949088 0.016008898 0.014624385 0.013578992 0.037545723 0.019623733 0.015588184 0.01386975 0.013010765 0.01257945 0.012390935 0.169235614 0.041367258 0.028990955 0.024014337 0.02105764 0.019016348 0.017477828
546.7578074 386.6161533 315.6707673 273.3789037 244.5175249 223.2129402 206.6550266 0.056190512 0.02941771 0.022878371 0.019504929 0.017345329 0.015809518 0.01464155 0.046077548 0.021886633 0.016842469 0.014672968 0.013526953 0.012881543 0.012524801 0.277964206 0.0503965 0.032649742 0.026506211 0.023072894 0.020751445 0.019034016
588.8161003 416.3558574 339.953134 294.4080502 263.3265653 240.3831664 222.5515671 0.068482285 0.032628704 0.024921376 0.02111769 0.018717116 0.017017889 0.015737575 0.056848265 0.024565443 0.018272025 0.015621652 0.014184562 0.013330809 0.012800898 0.436919255 0.063835269 0.037102726 0.029270042 0.025208357 0.022564001 0.020640403
630.8743932 446.0955615 364.2355007 315.4371966 282.1356057 257.5533925 238.4481076 0.082993977 0.036318216 0.027095835 0.022787373 0.020124259 0.018257243 0.016850333 0.069541648 0.02776302 0.019904238 0.016703151 0.014969451 0.013896264 0.013210862 0.634700749 0.08454573 0.042799041 0.03243232 0.027520596 0.024469509 0.022305356
672.9326861 475.8352656 388.5178675 336.466343 300.9446461 274.7236187 254.3446481 0.098489138 0.040669604 0.029445565 0.024539275 0.021573828 0.019527582 0.017988191 0.082209732 0.031622473 0.02175554 0.017917465 0.015853334 0.014570163 0.013712858 0.839856675 0.116794303 0.050417861 0.036176456 0.030087394 0.026514444 0.024053976
714.990979 505.5749697 412.8002342 357.4954895 319.7536865 291.8938449 270.2411886 0.113876781 0.045924364 0.032019861 0.02637972 0.023079965 0.020828904 0.019151148 0.094596374 0.0363048 0.023880704 0.019277245 0.016843284 0.015337014 0.014315253 1.011473483 0.166341097 0.06098343 0.040774408 0.033007745 0.02872979 0.025902994
757.0492718 535.3146738 437.0826009 378.5246359 338.5627268 309.064071 286.1377291 0 0.052332935 0.034889927 0.028340332 0.024642671 0.022168957 0.020347572 0 0.041975468 0.026334501 0.020788813 0.017939299 0.016181324 0.014992948 0 0.239581267 0.07598555 0.046624622 0.03642307 0.031200754 0.027885879
799.1075647 565.0543779 461.3649676 399.5537824 357.3717672 326.2342972 302.0342696 0 0.060096563 0.038154353 0.030446409 0.026283159 0.023547739 0.021569095 0 0.048777587 0.029182658 0.022483794 0.019148452 0.017118586 0.015745942 0 0.341197141 0.09754391 0.054283658 0.040538432 0.033997048 0.030069561
841.1658576 594.794082 485.6473343 420.5829288 376.1808076 343.4045234 317.9308101 0 0.069233137 0.041922685 0.032742223 0.028015571 0.024988489 0.022824086 0 0.056787182 0.032518288 0.024400134 0.020477812 0.018141054 0.016574235 0 0.471899786 0.128484758 0.064554736 0.045629601 0.0372581 0.032495875
883.2241505 624.5337861 509.929701 441.6120752 394.989848 360.5747495 333.8273506 0 0.079563771 0.046331851 0.03527837 0.029861119 0.026498952 0.024120909 0 0.065843258 0.036429027 0.026563132 0.021948594 0.019256473 0.017477828 0 0.628348518 0.172275176 0.078519354 0.052085486 0.041146575 0.03526522
925.2824434 654.2734902 534.2120678 462.6412217 413.7988884 377.7449757 349.7238911 0 0.090820137 0.051524261 0.03811177 0.031848089 0.028079129 0.025467931 0 0.075274992 0.040997033 0.029036033 0.023589082 0.020480336 0.018448354 0 0.802851263 0.232546566 0.09763216 0.060436417 0.045887107 0.038469628
967.3407362 684.0131943 558.4944345 483.6703681 432.6079287 394.9152019 365.6204316 0 0.102742851 0.057593027 0.041324644 0.034011836 0.029752258 0.02687352 0 0.084599396 0.046298988 0.03186311 0.025406347 0.021812642 0.019510912 0 0.978248435 0.312103268 0.123771548 0.07138243 0.051774041 0.042276431
1009.399029 713.7528984 582.7768012 504.6995146 451.4169691 412.085428 381.5169721 0 0.115376636 0.06457649 0.044999211 0.036380644 0.031549322 0.028354408 0 0.094769033 0.052389663 0.035107607 0.027449885 0.023284376 0.020657136 0 1.135971726 0.412424131 0.159182733 0.085835692 0.059217915 0.046869695
1051.457322 743.4926025 607.0591679 525.728661 470.2260095 429.2556542 397.4135126 0 0.129647221 0.072414399 0.049224014 0.039018152 0.033478068 0.029910596 0 0.104732952 0.059269058 0.038820121 0.029755053 0.024903283 0.021903759 0 1.286714013 0.532725914 0.206281696 0.104970002 0.068714471 0.05249205
1093.515615 773.2323066 631.3415346 546.7578074 489.0350499 446.4258804 413.3100531 0 0.144633349 0.080997212 0.054068623 0.041973859 0.035577225 0.031575549 0 0.116651194 0.066750948 0.043051248 0.032350135 0.026700347 0.023267515 0 1.437246109 0.66988112 0.267307331 0.130220785 0.08092986 0.059486528
1135.573908 802.9720107 655.6239013 567.7869539 507.8440902 463.5961065 429.2065936 0 0.16243245 0.090231814 0.059583636 0.045311403 0.037885523 0.033349269 0 0.132209755 0.074440973 0.047845261 0.035277557 0.028698807 0.02475677 0 1.626050745 0.817722392 0.343480275 0.163249743 0.096692902 0.068246358
1177.632201 832.7117148 679.906268 588.8161003 526.6531306 480.7663327 445.1031341 0 0.183048997 0.10009082 0.065756402 0.049087353 0.040433946 0.035273587 0 0.157378936 0.082191247 0.053227458 0.038579746 0.030921899 0.026388257 0 1.851710253 0.967398536 0.434421056 0.2058105 0.117018319 0.079290271
1219.690494 862.4514189 704.1886348 609.8452468 545.462171 497.9365589 460.9996746 0 0.210606299 0.110656388 0.072536325 0.053351207 0.04326897 0.037365237 0 0.193518267 0.090741196 0.059185189 0.042292057 0.033408354 0.028195443 0 2.212186772 1.113886934 0.541343988 0.259479904 0.143091243 0.093262493
1261.748786 892.191123 728.4710015 630.8743932 564.2712114 515.106785 476.8962151 0 0.254504785 0.12224072 0.079898107 0.058131248 0.04643707 0.039657685 0 0.27151679 0.099318531 0.065591963 0.046442773 0.03618141 0.030186694 0 2.881889131 1.245553959 0.661434645 0.325155982 0.176236234 0.11091602


==> figures/sigma50.txt <==
N time n1e_n0 n1i_n0 phi1_phi0 rho2_rho1 dJ2m_dJ1m vt2ex_v1ex vt2ey_v1ey vt2ix_v1ix vt2iy_v1iy vt1ex_vt0ex vt1ey_vt0ey vt1ix_vt0ix vt1iy_vt0iy
0 0 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00
1 298 5.49E-05 5.49E-05 2.32E-04 2.31E-02 1.21E-03 9.98E-04 5.76E-04 4.27E-02 2.55E-02 5.88E-04 4.39E-04 4.28E-04 3.31E-04
2 596 1.09E-04 1.09E-04 4.71E-04 2.31E-02 2.40E-03 2.00E-03 1.15E-03 6.75E-02 5.04E-02 9.55E-04 7.17E-04 8.48E-04 6.18E-04
3 894 1.64E-04 1.64E-04 7.09E-04 1.59E-02 3.54E-03 3.02E-03 1.74E-03 6.21E-02 7.16E-02 1.35E-03 9.95E-04 1.27E-03 9.17E-04
4 1192 2.18E-04 2.18E-04 9.48E-04 1.18E-02 4.57E-03 4.08E-03 2.35E-03 5.11E-02 8.42E-02 1.75E-03 1.29E-03 1.70E-03 1.22E-03
5 1490 2.72E-04 2.72E-04 1.19E-03 9.75E-03 5.52E-03 5.22E-03 3.02E-03 4.30E-02 8.80E-02 2.17E-03 1.60E-03 2.12E-03 1.54E-03
6 1788 3.27E-04 3.27E-04 1.43E-03 9.03E-03 6.57E-03 6.55E-03 3.83E-03 3.78E-02 8.71E-02 2.61E-03 1.93E-03 2.56E-03 1.87E-03
7 2086 3.85E-04 3.85E-04 1.68E-03 9.80E-03 8.31E-03 8.30E-03 4.92E-03 3.46E-02 8.47E-02 3.07E-03 2.31E-03 3.02E-03 2.22E-03
8 2384 4.53E-04 4.53E-04 1.95E-03 1.24E-02 1.15E-02 1.09E-02 6.57E-03 3.29E-02 8.22E-02 3.56E-03 2.75E-03 3.50E-03 2.62E-03
9 2682 5.40E-04 5.40E-04 2.23E-03 1.78E-02 1.71E-02 1.49E-02 9.20E-03 3.18E-02 7.96E-02 4.13E-03 3.31E-03 4.04E-03 3.07E-03
10 2980 6.62E-04 6.62E-04 2.52E-03 2.82E-02 2.63E-02 2.12E-02 1.34E-02 3.10E-02 7.67E-02 4.83E-03 4.09E-03 4.65E-03 3.60E-03
11 3278 8.37E-04 8.37E-04 2.83E-03 4.72E-02 4.11E-02 3.09E-02 1.99E-02 2.99E-02 7.32E-02 5.76E-03 5.29E-03 5.38E-03 4.25E-03
12 3576 1.08E-03 1.08E-03 3.16E-03 8.09E-02 6.36E-02 4.55E-02 2.93E-02 2.83E-02 6.89E-02 7.13E-03 7.16E-03 6.29E-03 5.07E-03
13 3874 1.40E-03 1.40E-03 3.51E-03 1.33E-01 9.50E-02 6.65E-02 4.14E-02 2.62E-02 6.36E-02 9.24E-03 9.85E-03 7.44E-03 6.09E-03
14 4172 1.79E-03 1.79E-03 3.85E-03 2.10E-01 1.36E-01 9.40E-02 5.53E-02 2.41E-02 5.75E-02 1.23E-02 1.32E-02 8.84E-03 7.35E-03
15 4470 2.22E-03 2.22E-03 4.17E-03 2.42E-01 1.72E-01 1.26E-01 6.92E-02 2.28E-02 5.17E-02 1.63E-02 1.66E-02 1.04E-02 8.83E-03
16 4768 2.66E-03 2.66E-03 4.44E-03 3.23E-01 2.07E-01 1.58E-01 8.26E-02 2.29E-02 4.78E-02 2.09E-02 1.99E-02 1.20E-02 1.03E-02
17 5066 3.06E-03 3.06E-03 4.61E-03 3.95E-01 2.46E-01 1.83E-01 9.51E-02 2.37E-02 4.70E-02 2.49E-02 2.27E-02 1.36E-02 1.14E-02
18 5364 3.36E-03 3.36E-03 4.70E-03 3.23E-01 2.33E-01 1.96E-01 1.04E-01 2.33E-02 4.87E-02 2.76E-02 2.51E-02 1.49E-02 1.23E-02
19 5662 3.58E-03 3.58E-03 4.79E-03 3.92E-01 2.43E-01 2.03E-01 1.09E-01 2.26E-02 4.93E-02 2.98E-02 2.66E-02 1.61E-02 1.31E-02
20 5960 3.76E-03 3.76E-03 4.92E-03 3.22E-01 2.20E-01 2.04E-01 1.11E-01 2.30E-02 4.85E-02 3.10E-02 2.78E-02 1.72E-02 1.40E-02
21 6258 3.94E-03 3.94E-03 5.11E-03 3.48E-01 2.34E-01 2.08E-01 1.14E-01 2.26E-02 4.96E-02 3.25E-02 2.89E-02 1.84E-02 1.49E-02
22 6556 4.11E-03 4.11E-03 5.31E-03 3.68E-01 2.38E-01 2.16E-01 1.19E-01 2.28E-02 4.88E-02 3.44E-02 3.02E-02 1.95E-02 1.58E-02
23 6854 4.24E-03 4.24E-03 5.49E-03 3.86E-01 2.40E-01 2.20E-01 1.21E-01 2.18E-02 4.78E-02 3.55E-02 3.10E-02 2.05E-02 1.65E-02
24 7152 4.34E-03 4.34E-03 5.68E-03 3.93E-01 2.38E-01 2.23E-01 1.22E-01 2.08E-02 4.54E-02 3.63E-02 3.13E-02 2.15E-02 1.72E-02
25 7450 4.44E-03 4.45E-03 5.89E-03 3.87E-01 2.39E-01 2.30E-01 1.26E-01 1.96E-02 4.23E-02 3.75E-02 3.21E-02 2.27E-02 1.81E-02
26 7748 4.53E-03 4.54E-03 6.10E-03 3.85E-01 2.40E-01 2.37E-01 1.33E-01 1.83E-02 3.92E-02 3.84E-02 3.34E-02 2.37E-02 1.90E-02
27 8046 4.61E-03 4.61E-03 6.29E-03 3.81E-01 2.40E-01 2.46E-01 1.35E-01 1.68E-02 3.57E-02 3.95E-02 3.38E-02 2.47E-02 1.98E-02
28 8344 4.68E-03 4.69E-03 6.50E-03 3.96E-01 2.49E-01 2.52E-01 1.43E-01 1.53E-02 3.22E-02 4.03E-02 3.50E-02 2.59E-02 2.07E-02
29 8642 4.75E-03 4.75E-03 6.71E-03 3.78E-01 2.49E-01 2.60E-01 1.47E-01 1.39E-02 2.88E-02 4.10E-02 3.57E-02 2.70E-02 2.17E-02
30 8940 4.81E-03 4.81E-03 6.90E-03 3.79E-01 2.56E-01 2.71E-01 1.52E-01 1.24E-02 2.56E-02 4.20E-02 3.62E-02 2.81E-02 2.26E-02


==> figures/sigma50_2.txt <==
N time v1ex_v0ex v1ey_v0ey v1ix_v0ix v1iy_v0iy dGe1_dG0 Oe1_O0 ODe1_O0 Oi1_O0 ODi1_O0
1 298 5.10E-01 8.63E-01 2.02E-03 5.67E-03 1.45E-02 8.74E-01 8.75E-01 5.11E-04 0.00E+00
2 596 2.54E-01 4.33E-01 1.27E-03 2.88E-03 7.33E-03 4.38E-01 4.39E-01 1.07E-03 0.00E+00
3 894 1.68E-01 2.90E-01 1.39E-03 2.05E-03 5.20E-03 2.95E-01 2.96E-01 1.62E-03 0.00E+00
4 1192 1.25E-01 2.21E-01 1.72E-03 1.79E-03 4.52E-03 2.28E-01 2.29E-01 2.18E-03 0.00E+00
5 1490 9.92E-02 1.83E-01 2.11E-03 1.80E-03 4.57E-03 1.95E-01 1.97E-01 2.76E-03 0.00E+00
6 1788 8.22E-02 1.61E-01 2.53E-03 1.95E-03 5.12E-03 1.84E-01 1.86E-01 3.39E-03 0.00E+00
7 2086 7.09E-02 1.49E-01 2.98E-03 2.20E-03 6.17E-03 1.94E-01 1.96E-01 4.12E-03 0.00E+00
8 2384 6.42E-02 1.45E-01 3.46E-03 2.52E-03 7.84E-03 2.26E-01 2.28E-01 5.07E-03 0.00E+00
9 2682 6.18E-02 1.47E-01 3.98E-03 2.91E-03 1.05E-02 2.86E-01 2.89E-01 6.49E-03 0.00E+00
10 2980 6.32E-02 1.54E-01 4.59E-03 3.40E-03 1.46E-02 3.84E-01 3.88E-01 8.85E-03 0.00E+00
11 3278 6.79E-02 1.65E-01 5.32E-03 4.02E-03 2.09E-02 5.28E-01 5.36E-01 1.30E-02 0.00E+00
12 3576 7.49E-02 1.79E-01 6.23E-03 4.81E-03 3.02E-02 7.24E-01 7.36E-01 2.01E-02 0.00E+00
13 3874 8.33E-02 1.93E-01 7.38E-03 5.80E-03 4.30E-02 9.54E-01 9.75E-01 3.15E-02 0.00E+00
14 4172 9.22E-02 2.04E-01 8.79E-03 7.03E-03 5.85E-02 1.17E+00 1.20E+00 4.76E-02 0.00E+00
15 4470 1.01E-01 2.10E-01 1.04E-02 8.46E-03 7.50E-02 1.33E+00 1.38E+00 6.72E-02 0.00E+00
16 4768 1.09E-01 2.12E-01 1.20E-02 9.88E-03 9.03E-02 1.44E+00 1.50E+00 8.92E-02 0.00E+00
17 5066 1.15E-01 2.14E-01 1.35E-02 1.11E-02 1.02E-01 1.48E+00 1.56E+00 1.06E-01 0.00E+00
18 5364 1.20E-01 2.17E-01 1.48E-02 1.23E-02 1.09E-01 1.50E+00 1.58E+00 1.17E-01 0.00E+00
19 5662 1.25E-01 2.21E-01 1.60E-02 1.31E-02 1.13E-01 1.50E+00 1.59E+00 1.26E-01 0.00E+00
20 5960 1.29E-01 2.23E-01 1.71E-02 1.40E-02 1.16E-01 1.50E+00 1.58E+00 1.31E-01 0.00E+00
21 6258 1.31E-01 2.25E-01 1.83E-02 1.49E-02 1.21E-01 1.47E+00 1.54E+00 1.35E-01 0.00E+00
22 6556 1.33E-01 2.25E-01 1.95E-02 1.58E-02 1.25E-01 1.46E+00 1.54E+00 1.41E-01 0.00E+00
23 6854 1.33E-01 2.25E-01 2.05E-02 1.65E-02 1.26E-01 1.42E+00 1.50E+00 1.44E-01 0.00E+00
24 7152 1.33E-01 2.22E-01 2.15E-02 1.72E-02 1.28E-01 1.38E+00 1.45E+00 1.46E-01 0.00E+00
25 7450 1.32E-01 2.19E-01 2.26E-02 1.81E-02 1.32E-01 1.34E+00 1.41E+00 1.49E-01 0.00E+00
26 7748 1.30E-01 2.15E-01 2.37E-02 1.90E-02 1.38E-01 1.30E+00 1.36E+00 1.51E-01 0.00E+00
27 8046 1.27E-01 2.10E-01 2.47E-02 1.98E-02 1.44E-01 1.25E+00 1.31E+00 1.52E-01 0.00E+00
28 8344 1.24E-01 2.05E-01 2.59E-02 2.07E-02 1.54E-01 1.20E+00 1.26E+00 1.54E-01 0.00E+00
29 8642 1.21E-01 1.99E-01 2.69E-02 2.17E-02 1.62E-01 1.15E+00 1.21E+00 1.55E-01 0.00E+00
30 8940 1.17E-01 1.93E-01 2.80E-02 2.26E-02 1.68E-01 1.10E+00 1.16E+00 1.57E-01 0.00E+00


==> figures/tauninf.txt <==
time time0 n1e_n0_inf_0 n1e_n0_inf_025 n1e_n0_inf_05 n1e_n0_inf_075 n1e_n0_inf_1 n1e_n0_inf_2 n1e_n0_inf_3 n1e_n0_inf_4
0 0 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00
200 266.5 3.03E-04 2.13E-04 1.95E-04 1.74E-04 1.54E-04 1.33E-04 4.50E-04 8.81E-04
400 533 6.05E-04 3.54E-04 2.67E-04 2.13E-04 4.71E-04 2.18E-03 4.73E-03 8.11E-03
600 799.5 9.11E-04 4.16E-04 5.06E-04 1.30E-03 2.28E-03 7.90E-03 1.61E-02 2.65E-02
800 1066 1.23E-03 4.54E-04 1.75E-03 3.60E-03 5.85E-03 1.83E-02 3.53E-02 5.55E-02
1000 1332.5 1.57E-03 1.08E-03 3.82E-03 7.27E-03 1.14E-02 3.27E-02 5.87E-02 8.57E-02
1200 1599 1.99E-03 2.26E-03 6.74E-03 1.22E-02 1.85E-02 4.82E-02 7.94E-02 1.14E-01
1400 1865.5 2.52E-03 3.80E-03 1.03E-02 1.79E-02 2.62E-02 6.15E-02 1.08E-01 2.25E-01
1600 2132 3.30E-03 5.61E-03 1.41E-02 2.36E-02 3.34E-02 7.86E-02 2.12E-01 4.97E-01
1800 2398.5 4.47E-03 7.48E-03 1.77E-02 2.84E-02 3.92E-02 1.37E-01 4.24E-01 9.17E-01
2000 2665 6.32E-03 9.20E-03 2.06E-02 3.26E-02 4.91E-02 2.55E-01 7.29E-01 1.34E+00
2200 2931.5 9.17E-03 1.06E-02 2.32E-02 4.26E-02 7.80E-02 4.31E-01 1.04E+00 0.00E+00
2400 3198 1.34E-02 1.15E-02 2.97E-02 6.75E-02 1.29E-01 6.34E-01 1.26E+00 0.00E+00
2600 3464.5 1.91E-02 1.25E-02 4.55E-02 1.07E-01 2.03E-01 8.12E-01 0.00E+00 0.00E+00
2800 3731 2.62E-02 1.72E-02 7.05E-02 1.63E-01 2.93E-01 9.42E-01 0.00E+00 0.00E+00
3000 3997.5 3.39E-02 2.62E-02 1.04E-01 2.27E-01 3.83E-01 0.00E+00 0.00E+00 0.00E+00
3200 4264 4.13E-02 3.88E-02 1.44E-01 2.92E-01 4.60E-01 0.00E+00 0.00E+00 0.00E+00
3400 4530.5 4.73E-02 5.41E-02 1.84E-01 3.47E-01 5.14E-01 0.00E+00 0.00E+00 0.00E+00
3600 4797 5.04E-02 7.10E-02 2.20E-01 3.86E-01 5.47E-01 0.00E+00 0.00E+00 0.00E+00
3800 5063.5 5.26E-02 8.71E-02 2.47E-01 4.14E-01 5.65E-01 0.00E+00 0.00E+00 0.00E+00
4000 5330 5.28E-02 1.01E-01 2.67E-01 4.28E-01 0.00E+00 0.00E+00 0.00E+00 0.00E+00
4200 5596.5 5.23E-02 1.11E-01 2.79E-01 4.33E-01 0.00E+00 0.00E+00 0.00E+00 0.00E+00
4400 5863 5.22E-02 1.19E-01 2.84E-01 4.30E-01 0.00E+00 0.00E+00 0.00E+00 0.00E+00
4600 6129.5 5.13E-02 1.24E-01 2.85E-01 4.21E-01 0.00E+00 0.00E+00 0.00E+00 0.00E+00
4800 6396 5.01E-02 1.26E-01 2.82E-01 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00
5000 6662.5 4.89E-02 1.26E-01 2.77E-01 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00
5200 6929 4.81E-02 1.25E-01 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00
5400 7195.5 4.73E-02 1.22E-01 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00
5600 7462 4.65E-02 1.20E-01 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00
5800 7728.5 4.56E-02 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00
6000 7995 5.18E-02 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00


==> figures/tausigma.txt <==
time n1e_n0_inf_10 n1e_n0_inf_20 n1e_n0_inf_30 n1e_n0_inf_40 n1e_n0_inf_50 n1e_n0_inf_60 n1e_n0_inf_70
0 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00
133 1.50E-03 1.65E-04 1.47E-04 1.26E-04 1.08E-04 9.30E-05 8.14E-05
266 1.51E-02 1.50E-03 2.60E-04 1.66E-04 1.57E-04 1.47E-04 1.37E-04
399 5.14E-02 5.99E-03 1.49E-03 4.66E-04 1.73E-04 1.67E-04 1.61E-04
532 1.15E-01 1.47E-02 4.04E-03 1.49E-03 6.18E-04 2.61E-04 1.75E-04
665 1.99E-01 2.84E-02 8.22E-03 3.23E-03 1.48E-03 7.31E-04 3.70E-04
798 2.82E-01 4.66E-02 1.42E-02 5.80E-03 2.79E-03 1.47E-03 8.17E-04
931 3.66E-01 6.76E-02 2.18E-02 9.25E-03 4.58E-03 2.51E-03 1.46E-03
1064 6.30E-01 8.84E-02 3.07E-02 1.35E-02 6.87E-03 3.86E-03 2.31E-03
1197 1.23E+00 1.07E-01 4.01E-02 1.84E-02 9.62E-03 5.52E-03 3.37E-03
1330 0.00E+00 1.27E-01 4.90E-02 2.35E-02 1.27E-02 7.44E-03 4.64E-03
1463 0.00E+00 1.81E-01 5.67E-02 2.86E-02 1.60E-02 9.57E-03 6.08E-03
1596 0.00E+00 2.90E-01 6.43E-02 3.32E-02 1.92E-02 1.18E-02 7.64E-03
1729 0.00E+00 4.64E-01 7.95E-02 3.72E-02 2.22E-02 1.40E-02 9.27E-03
1862 0.00E+00 6.97E-01 1.13E-01 4.11E-02 2.48E-02 1.61E-02 1.09E-02
1995 0.00E+00 9.64E-01 1.67E-01 4.86E-02 2.71E-02 1.80E-02 1.24E-02
2128 0.00E+00 1.23E+00 2.44E-01 6.50E-02 2.95E-02 1.96E-02 1.38E-02
2261 0.00E+00 1.44E+00 3.42E-01 9.11E-02 3.46E-02 2.10E-02 1.50E-02
2394 0.00E+00 0.00E+00 4.52E-01 1.27E-01 4.50E-02 2.27E-02 1.59E-02
2527 0.00E+00 0.00E+00 5.66E-01 1.74E-01 6.08E-02 2.68E-02 1.68E-02
2660 0.00E+00 0.00E+00 6.71E-01 2.29E-01 8.21E-02 3.44E-02 1.83E-02
2793 0.00E+00 0.00E+00 7.60E-01 2.90E-01 1.09E-01 4.53E-02 2.20E-02
2926 0.00E+00 0.00E+00 8.25E-01 3.51E-01 1.41E-01 5.96E-02 2.80E-02
3059 0.00E+00 0.00E+00 0.00E+00 4.08E-01 1.77E-01 7.73E-02 3.63E-02
3192 0.00E+00 0.00E+00 0.00E+00 4.56E-01 2.14E-01 9.83E-02 4.66E-02
3325 0.00E+00 0.00E+00 0.00E+00 4.97E-01 2.51E-01 1.21E-01 5.93E-02
3458 0.00E+00 0.00E+00 0.00E+00 0.00E+00 2.85E-01 1.46E-01 7.38E-02
3591 0.00E+00 0.00E+00 0.00E+00 0.00E+00 3.14E-01 1.71E-01 9.01E-02
3724 0.00E+00 0.00E+00 0.00E+00 0.00E+00 3.39E-01 1.94E-01 1.07E-01
3857 0.00E+00 0.00E+00 0.00E+00 0.00E+00 3.56E-01 2.15E-01 1.24E-01
3990 0.00E+00 0.00E+00 0.00E+00 0.00E+00 3.70E-01 2.33E-01 1.41E-01


==> figures/tauv.txt <==
time n1e_n0 phi1_phi0 vt1ex_vt0ex vt1ey_vt0ey vt1ix_vt0ix vt1iy_vt0iy
0 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00 0.00E+00
200 4.14E-05 1.89E-03 2.53E-03 5.86E-03 2.82E-03 7.56E-03
400 5.90E-05 3.78E-03 5.63E-03 1.51E-02 5.82E-03 1.66E-02
600 8.03E-05 5.64E-03 8.64E-03 2.42E-02 8.77E-03 2.53E-02
800 2.18E-04 7.46E-03 1.16E-02 3.31E-02 1.17E-02 3.40E-02
1000 4.90E-04 9.22E-03 1.46E-02 4.19E-02 1.46E-02 4.27E-02
1200 8.92E-04 1.09E-02 1.77E-02 5.08E-02 1.76E-02 5.15E-02
1400 1.41E-03 1.25E-02 2.09E-02 5.97E-02 2.08E-02 6.03E-02
1600 1.99E-03 1.40E-02 2.44E-02 6.88E-02 2.42E-02 6.95E-02
1800 2.59E-03 1.54E-02 2.84E-02 7.82E-02 2.82E-02 7.89E-02
2000 3.16E-03 1.68E-02 3.33E-02 8.80E-02 3.31E-02 8.88E-02
2200 3.68E-03 1.83E-02 3.94E-02 9.85E-02 3.92E-02 9.95E-02
2400 4.23E-03 1.99E-02 4.74E-02 1.10E-01 4.71E-02 1.11E-01
2600 5.02E-03 2.19E-02 5.82E-02 1.24E-01 5.74E-02 1.24E-01
2800 6.26E-03 2.41E-02 7.31E-02 1.39E-01 7.08E-02 1.38E-01
3000 8.09E-03 2.66E-02 9.34E-02 1.58E-01 8.76E-02 1.53E-01
3200 1.04E-02 2.92E-02 1.20E-01 1.77E-01 1.08E-01 1.66E-01
3400 1.31E-02 3.14E-02 1.51E-01 1.97E-01 1.30E-01 1.78E-01
3600 1.56E-02 3.29E-02 1.84E-01 2.15E-01 1.51E-01 1.89E-01
3800 1.79E-02 3.34E-02 2.08E-01 2.32E-01 1.69E-01 2.00E-01
4000 1.96E-02 3.34E-02 2.28E-01 2.47E-01 1.81E-01 2.11E-01
4200 2.10E-02 3.36E-02 2.41E-01 2.59E-01 1.93E-01 2.20E-01
4400 2.22E-02 3.39E-02 2.51E-01 2.70E-01 2.02E-01 2.28E-01
4600 2.33E-02 3.45E-02 2.63E-01 2.78E-01 2.12E-01 2.34E-01
4800 2.41E-02 3.51E-02 2.72E-01 2.84E-01 2.19E-01 2.38E-01
5000 2.47E-02 3.57E-02 2.80E-01 2.88E-01 2.26E-01 2.42E-01
5200 2.54E-02 3.65E-02 2.88E-01 2.97E-01 2.33E-01 2.47E-01
5400 2.63E-02 3.74E-02 2.98E-01 3.10E-01 2.40E-01 2.53E-01
